OTFS Channel Estimation and Detection for Channels with Very Large Delay Spread

In low latency applications and in general, for overspread channels, channel delay spread is a large percentage of the transmission frame duration. In this paper, we consider OTFS in an overspread channel exhibiting a delay spread that exceeds the block duration in a frame, where traditional channel estimation (CE) fails. We propose a two-stage CE method based on a delay-Doppler (DD) training frame, consisting of a dual chirp converted from time domain and a higher power pilot. The first stage employs a DD domain embedded pilot CE to estimate the aliased delays (due to modulo operation) and Doppler shifts, followed by identifying all the underspread paths not coinciding with any overspread path. The second stage utilizes time domain dual chirp correlation to estimate the actual delays and Doppler shifts of the remaining paths. This stage also resolves ambiguity in estimating delays and Doppler shifts for paths sharing same aliased delay. Furthermore, we present a modified low-complexity maximum ratio combining (MRC) detection algorithm for OTFS in overspread channels. Finally, we evaluate performance of OTFS using the proposed CE and the modified MRC detection in terms of normalized mean square error (NMSE) and bit error rate (BER).

==> Biography/Biography/Biography.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{priya.jpg}}]{Preety Priya} (GS'18--M'22) is currently an Assistant Professor at the Department of Electronics and Communication Eng., National Institute of Technology Calicut, India. She received her M.Tech. degree in telecommunication systems engineering in 2014, and Ph.D. degree in 2022 from the Indian Institute of Technology Kharagpur. From 2022 to 2024 she was a Research Fellow with the Department of Electrical and Computer Systems Engineering, Monash University, Melbourne, Australia. From 2014 to 2016, she worked as an Assistant Professor with Kalinga 
Institute of Industrial Technology, Bhubaneswar, India.  She was awarded the Qualcomm Innovation Fellowship from Qualcomm 
in 2017. Her research interests include applications of 5G mmWave MIMO wireless technology, sparse signal processing, 
nonlinear estimation, and OTFS systems. 
\end{IEEEbiography}
%%%%%%%%%%%%%%

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.2in,clip]{yihong.jpg}}]{Yi Hong}(S'00--M'05--SM'10)
is currently an associate professor at the Department of Electrical and Computer Systems Eng.,
Monash University, Melbourne, Australia.
She obtained her Ph.D. degree in Electrical Engineering and Telecommunications 
from the University of New South Wales (UNSW), Sydney, and received   
the {\em NICTA-ACoRN Earlier Career Researcher Award} at the {\em Australian Communication
Theory Workshop}, Adelaide, Australia, 2007. She served on the Australian Research Council College of Experts (2018-2020).
 
Prof Hong is currently an Associate Editor (AE) for the {\em IEEE Transactions on Green Communications and Networking}, 
and was the AE for the {\em IEEE Wireless Communication Letters} and {\em Transactions on Emerging Telecommunications Technologies (ETT)}.
She served as the Tutorial Chair of {\em IEEE International Symposium on Information Theory}, Melbourne, 2021,
and the General Co-Chair for the {\em OTFS workshops} in the {\em 2019-22 IEEE Communications Conferences},  
the {\em OTFS workshop} in the {\em IEEE Vehicular Technology Conference-Fall}, 2021, and the {\em IEEE Information Theory Workshop}, Hobart, 2014.
Her research interests include communication theory, coding and information theory with applications to telecommunication engineering.
\end{IEEEbiography}
%%%%%%%%%%%%%%%%%%%%%%%

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{EViterbo.jpg}}]{Emanuele Viterbo}(M'95--SM'04--F'11)
is currently a professor in the ECSE Department and an Associate Dean in Graduate Research at
Monash University, Melbourne, Australia.
He received his Ph.D. in 1995 in Electrical Engineering, from the Politecnico di Torino, Torino, Italy.
From 1990 to 1992 he was with the European Patent Office, The Hague, The Netherlands, as a patent examiner
in the field of dynamic recording and error-control coding. Between 1995 and 1997 he held a post-doctoral
position in the Dipartimento di Elettronica of the Politecnico di Torino. In 1997-98 he was a post-doctoral research fellow
in the Information Sciences Research Center of AT T Research, Florham Park, NJ, USA.
From 1998-2005, he worked as Assistant Professor and then Associate Professor, in Dipartimento di Elettronica at Politecnico di Torino.
From 2006-2009, he worked in DEIS at University of Calabria, Italy, as a Full Professor.
Prof. Emanuele Viterbo is an ISI Highly Cited Researcher since 2009. He is an Associate Editor of  \emph{IEEE Trans. on Information Theory}, 
\emph{European Transactions on Telecommunications, and Journal of Communications and Networks}, 
and a Guest Editor of \emph{IEEE J. of Selected Topics in Signal Processing: Special Issue Managing Complexity in Multiuser MIMO Systems}.
Prof. Emanuele Viterbo was awarded a NATO Advanced Fellowship in 1997 from the Italian National Research Council.
His main research interests are in lattice codes for the Gaussian and fading channels, algebraic coding theory,
algebraic space-time coding, digital terrestrial television broadcasting, digital magnetic recording, and irregular sampling.
\end{IEEEbiography}
%%%%%%%%%%%%%%

